Plans for a new array of radio antennas for the detection of air showers at the 433m surface-detector array of the Pierre Auger Observatory

We present the design and science case for a new array of radio antennas to be located at the Pierre Auger Observatory. Six stations of three SKALA antennas each will be deployed around a single water-Cherenkov surface detector triggering the radio readout. The planned antenna layout will allow for the detection of cosmic rays above a few tens of PeV and reach full efficiency for vertical air showers at several hundred PeV in primary energy. The array will thus be a pathfinder to demonstrate that fully-efficient radio detection in combination with the underground muon detectors already present at the location is possible. This will enable combined studies of the muon component and the depth of shower maximum, relevant for hadronic interaction models studies and more accurate determination of the cosmic-ray mass composition in the energy range of the Galactic-to-extragalactic transition.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

